On the Mistaken Assumption of Interchangeable Deep Reinforcement Learning Implementations

Deep Reinforcement Learning (DRL) is a paradigm of artificial intelligence where an agent uses a neural network to learn which actions to take in a given environment. DRL has recently gained traction from being able to solve complex environments like driving simulators, 3D robotic control, and multiplayer-online-battle-arena video games. Numerous implementations of the state-of-the-art algorithms responsible for training these agents, like the Deep Q-Network (DQN) and Proximal Policy Optimization (PPO) algorithms, currently exist. However, studies make the mistake of assuming implementations of the same algorithm to be consistent and thus, interchangeable. In this paper, through a differential testing lens, we present the results of studying the extent of implementation inconsistencies, their effect on the implementations' performance, as well as their impact on the conclusions of prior studies under the assumption of interchangeable implementations. The outcomes of our differential tests showed significant discrepancies between the tested algorithm implementations, indicating that they are not interchangeable. In particular, out of the five PPO implementations tested on 56 games, three implementations achieved superhuman performance for 50% of their total trials while the other two implementations only achieved superhuman performance for less than 15% of their total trials. As part of a meticulous manual analysis of the implementations' source code, we analyzed implementation discrepancies and determined that code-level inconsistencies primarily caused these discrepancies. Lastly, we replicated a study and showed that this assumption of implementation interchangeability was sufficient to flip experiment outcomes. Therefore, this calls for a shift in how implementations are being used.

==> csvs/diff_test_subset2.csv <==
Game,Stable Baselines3,CleanRL,Baselines,F-statistic,p-value,p-value < 0.05
Atlantis,881191.6,946388.0,2088141.2,262.634,1.241e-10,Yes
ChopperCommand,5519.0,6056.8,841.4,157.884,2.408e-09,Yes
DoubleDunk,-2.7,-3.4,-13.4,956.997,5.850e-14,Yes
Gopher,1521.1,4946.4,4752.1,8.636,4.747e-03,Yes
Krull,10369.7,9589.3,9535.5,17.274,2.936e-04,Yes
Robotank,19.8,9.5,13.9,5.365,2.165e-02,Yes
Tennis,-4.2,-4.2,-14.2,7.101,9.229e-03,Yes
VideoPinball,37962.8,55677.5,48812.4,5.875,1.664e-02,Yes
Zaxxon,10241.2,5548.4,6024.6,6.263,1.372e-02,Yes


==> csvs/rep_test.csv <==
Hyperparameter,Variation A,Variation B,Variation C,F-statistic,p-value,p-value < 0.05
Network Architecture,4747.6,6068.2,6259.8,13.185,9.358e-04,Yes
Reward Scale,4747.6,4937.7,5181.7,0.384,6.894e-01,No
Batch Size,4747.6,4143.6,5932.1,3.719,5.535e-02,No

